What You See is What it Means! Semantic Representation Learning of Code based on Visualization and Transfer Learning

Recent successes in training word embeddings for NLP tasks have encouraged a wave of research on representation learning for source code, which builds on similar NLP methods. The overall objective is then to produce code embeddings that capture the maximum of program semantics. State-of-the-art approaches invariably rely on a syntactic representation (i.e., raw lexical tokens, abstract syntax trees, or intermediate representation tokens) to generate embeddings, which are criticized in the literature as non-robust or non-generalizable. In this work, we investigate a novel embedding approach based on the intuition that source code has visual patterns of semantics. We further use these patterns to address the outstanding challenge of identifying semantic code clones. We propose the WYSIWIM ("What You See Is What It Means") approach where visual representations of source code are fed into powerful pre-trained image classification neural networks from the field of computer vision to benefit from the practical advantages of transfer learning. We evaluate the proposed embedding approach on two variations of the task of semantic code clone identification: code clone detection (a binary classification problem), and code classification (a multi-classification problem). We show with experiments on the BigCloneBench (Java) and Open Judge (C) datasets that although simple, our WYSIWIM approach performs as effectively as state of the art approaches such as ASTNN or TBCNN. We further explore the influence of different steps in our approach, such as the choice of visual representations or the classification algorithm, to eventually discuss the promises and limitations of this research direction.

==> ideas.txt <==
- Introduce "code classification" as "multi-label clone detection"? due to its close relation to semantic ccd

- Emphasize on the limitations and their impact on validity as our approach WILL fail (at least as-is) for more complex datasets.

==> results/compar_to_astnn.csv <==
run,algorithm,dataset,visualization,accuracy,precision,recall,f1
0,astnn,ds_with_duplicates,none,0.994475138121547,1.0,0.9898648648648649,0.9949066213921902
0,astnn,ds_no_duplicates,none,0.9788135593220338,0.9872340425531915,0.9707112970711297,0.9789029535864978
0,astnn,astnn_t4,none,0.9410140562248996,0.9985771200910644,0.8829894313034726,0.9372329059829061
1,astnn,ds_with_duplicates,none,0.990791896869245,0.98989898989899,0.9932432432432432,0.9915682967959528
1,astnn,ds_no_duplicates,none,0.9830508474576272,0.9914893617021276,0.9748953974895398,0.9831223628691984
1,astnn,astnn_t4,none,0.9402610441767069,0.9971574758385446,0.8827377956718672,0.9364655632674853
2,astnn,ds_with_duplicates,none,0.988950276243094,0.9833333333333333,0.9966216216216216,0.9899328859060402
2,astnn,ds_no_duplicates,none,0.9682203389830508,0.9666666666666667,0.9707112970711297,0.9686847599164927
2,astnn,astnn_t4,none,0.9407630522088354,0.9980091012514221,0.8829894313034726,0.9369826435246996
0,svm,astnn_t4,as,0.9073618373833692,0.9420112236341354,0.9414646725116039,0.9417378687731743
0,knn,astnn_t4,as,0.9208961345227109,0.9750391076651024,0.924187725631769,0.9489326493463511
0,nn,astnn_t4,as,0.9178201579001334,0.9525606819808681,0.9436565239814337,0.9480876971404513
1,svm,astnn_t4,as,0.9073618373833692,0.9420112236341354,0.9414646725116039,0.9417378687731743
1,knn,astnn_t4,as,0.9208961345227109,0.9750391076651024,0.924187725631769,0.9489326493463511
1,nn,astnn_t4,as,0.9135137906285246,0.9448484458459361,0.9464930376482723,0.945670026730218
2,svm,astnn_t4,as,0.9073618373833692,0.9420112236341354,0.9414646725116039,0.9417378687731743
2,knn,astnn_t4,as,0.9208961345227109,0.9750391076651024,0.924187725631769,0.9489326493463511
2,nn,astnn_t4,as,0.9227929867733006,0.9634679020516215,0.9384992264053635,0.9508196721311475


==> results/data_cc_oj.csv <==
run,algorithm,dataset,visualization,accuracy,precision,recall,f1
0,cc,oj,st,0.86125,0.8639528389031533,0.8612500000000001,0.8608473287422801
0,cc,oj,sh,0.7984615384615384,0.8015469780558747,0.7984615384615383,0.7979341662943267
1,cc,oj,st,0.8639423076923077,0.8673179724279312,0.8639423076923076,0.8643094266956367
1,cc,oj,sh,0.7989423076923077,0.8045297773644899,0.7989423076923077,0.7994002107240056
2,cc,oj,st,0.8657692307692307,0.8685410524319127,0.8657692307692308,0.8652341316431248
2,cc,oj,sh,0.8001923076923076,0.8044885506070855,0.8001923076923076,0.800379783964787


==> results/large_multi_experiment.csv <==
run,algorithm,dataset,visualization,accuracy,precision,recall,f1
0,svm_r,ds_with_duplicates,st,0.7182320441988951,0.662870159453303,0.9831081081081081,0.7918367346938776
0,knn_r,ds_with_duplicates,st,0.9502762430939227,0.9559322033898305,0.9527027027027027,0.9543147208121828
0,nn_r,ds_with_duplicates,st,0.9355432780847146,0.9423728813559322,0.9391891891891891,0.9407783417935701
0,svm,ds_with_duplicates,st,0.7182320441988951,0.662870159453303,0.9831081081081081,0.7918367346938776
0,knn,ds_with_duplicates,st,0.9502762430939227,0.9559322033898305,0.9527027027027027,0.9543147208121828
0,nn,ds_with_duplicates,st,0.9355432780847146,0.9484536082474226,0.9324324324324325,0.9403747870528109
0,svm_r,ds_no_duplicates,st,0.7542372881355932,0.6990291262135923,0.9037656903765691,0.7883211678832116
0,knn_r,ds_no_duplicates,st,0.9364406779661016,0.9484978540772532,0.9246861924686193,0.9364406779661016
0,nn_r,ds_no_duplicates,st,0.8983050847457628,0.9170305676855895,0.8786610878661087,0.8974358974358974
0,svm,ds_no_duplicates,st,0.7542372881355932,0.6990291262135923,0.9037656903765691,0.7883211678832116
0,knn,ds_no_duplicates,st,0.9364406779661016,0.9484978540772532,0.9246861924686193,0.9364406779661016
0,nn,ds_no_duplicates,st,0.902542372881356,0.9213973799126638,0.8828451882845189,0.9017094017094017
0,svm_r,ds_with_duplicates,sh,0.8305709023941068,0.8,0.918918918918919,0.8553459119496855
0,knn_r,ds_with_duplicates,sh,0.9502762430939227,0.9752650176678446,0.9324324324324325,0.9533678756476685
0,nn_r,ds_with_duplicates,sh,0.9373848987108656,0.958041958041958,0.9256756756756757,0.9415807560137457
0,svm,ds_with_duplicates,sh,0.8305709023941068,0.8,0.918918918918919,0.8553459119496855
0,knn,ds_with_duplicates,sh,0.9502762430939227,0.9752650176678446,0.9324324324324325,0.9533678756476685
0,nn,ds_with_duplicates,sh,0.9410681399631676,0.9615384615384616,0.9290540540540541,0.9450171821305843
0,svm_r,ds_no_duplicates,sh,0.8199152542372882,0.8155737704918032,0.8326359832635983,0.8240165631469978
0,knn_r,ds_no_duplicates,sh,0.923728813559322,0.9393939393939394,0.9079497907949791,0.9234042553191489
0,nn_r,ds_no_duplicates,sh,0.9173728813559322,0.9464285714285714,0.8870292887029289,0.9157667386609071
0,svm,ds_no_duplicates,sh,0.8199152542372882,0.8155737704918032,0.8326359832635983,0.8240165631469978
0,knn,ds_no_duplicates,sh,0.923728813559322,0.9393939393939394,0.9079497907949791,0.9234042553191489
0,nn,ds_no_duplicates,sh,0.9173728813559322,0.9424778761061947,0.891213389121339,0.9161290322580645
0,svm_r,ds_with_duplicates,kp,0.7348066298342542,0.6890547263681592,0.9358108108108109,0.7936962750716333
0,knn_r,ds_with_duplicates,kp,0.9244935543278084,0.9292929292929293,0.9324324324324325,0.9308600337268129
0,nn_r,ds_with_duplicates,kp,0.9079189686924494,0.8942307692307693,0.9425675675675675,0.9177631578947368
0,svm,ds_with_duplicates,kp,0.7348066298342542,0.6890547263681592,0.9358108108108109,0.7936962750716333
0,knn,ds_with_duplicates,kp,0.9244935543278084,0.9292929292929293,0.9324324324324325,0.9308600337268129
0,nn,ds_with_duplicates,kp,0.9060773480662984,0.8964401294498382,0.9358108108108109,0.915702479338843
0,svm_r,ds_no_duplicates,kp,0.7182203389830508,0.6709677419354839,0.8702928870292888,0.7577413479052825
0,knn_r,ds_no_duplicates,kp,0.9173728813559322,0.9098360655737705,0.9288702928870293,0.9192546583850931
0,nn_r,ds_no_duplicates,kp,0.8877118644067796,0.8780487804878049,0.9037656903765691,0.890721649484536
0,svm,ds_no_duplicates,kp,0.7182203389830508,0.6709677419354839,0.8702928870292888,0.7577413479052825
0,knn,ds_no_duplicates,kp,0.9173728813559322,0.9098360655737705,0.9288702928870293,0.9192546583850931
0,nn,ds_no_duplicates,kp,0.8834745762711864,0.8709677419354839,0.9037656903765691,0.8870636550308008
0,svm_r,ds_with_duplicates,as,0.860036832412523,0.8374233128834356,0.9222972972972973,0.8778135048231512
0,knn_r,ds_with_duplicates,as,0.9263351749539595,0.9571428571428572,0.9054054054054054,0.9305555555555555
0,nn_r,ds_with_duplicates,as,0.9355432780847146,0.9423728813559322,0.9391891891891891,0.9407783417935701
0,svm,ds_with_duplicates,as,0.860036832412523,0.8374233128834356,0.9222972972972973,0.8778135048231512
0,knn,ds_with_duplicates,as,0.9263351749539595,0.9571428571428572,0.9054054054054054,0.9305555555555555
0,nn,ds_with_duplicates,as,0.9410681399631676,0.9489795918367347,0.9425675675675675,0.9457627118644069
0,svm_r,ds_no_duplicates,as,0.8411016949152542,0.8129770992366412,0.891213389121339,0.8502994011976048
0,knn_r,ds_no_duplicates,as,0.940677966101695,0.9730941704035875,0.9079497907949791,0.9393939393939393
0,nn_r,ds_no_duplicates,as,0.9194915254237288,0.9547511312217195,0.8828451882845189,0.9173913043478261
0,svm,ds_no_duplicates,as,0.8411016949152542,0.8129770992366412,0.891213389121339,0.8502994011976048
0,knn,ds_no_duplicates,as,0.940677966101695,0.9730941704035875,0.9079497907949791,0.9393939393939393
0,nn,ds_no_duplicates,as,0.9194915254237288,0.9313304721030042,0.9079497907949791,0.9194915254237287
1,svm_r,ds_with_duplicates,st,0.7182320441988951,0.662870159453303,0.9831081081081081,0.7918367346938776
1,knn_r,ds_with_duplicates,st,0.9502762430939227,0.9559322033898305,0.9527027027027027,0.9543147208121828
1,nn_r,ds_with_duplicates,st,0.9373848987108656,0.9395973154362416,0.9459459459459459,0.9427609427609427
1,svm,ds_with_duplicates,st,0.7182320441988951,0.662870159453303,0.9831081081081081,0.7918367346938776
1,knn,ds_with_duplicates,st,0.9502762430939227,0.9559322033898305,0.9527027027027027,0.9543147208121828
1,nn,ds_with_duplicates,st,0.9318600368324126,0.9302325581395349,0.9459459459459459,0.9380234505862647
1,svm_r,ds_no_duplicates,st,0.7542372881355932,0.6990291262135923,0.9037656903765691,0.7883211678832116
1,knn_r,ds_no_duplicates,st,0.9364406779661016,0.9484978540772532,0.9246861924686193,0.9364406779661016
1,nn_r,ds_no_duplicates,st,0.9046610169491526,0.9181034482758621,0.891213389121339,0.9044585987261147
1,svm,ds_no_duplicates,st,0.7542372881355932,0.6990291262135923,0.9037656903765691,0.7883211678832116
1,knn,ds_no_duplicates,st,0.9364406779661016,0.9484978540772532,0.9246861924686193,0.9364406779661016
1,nn,ds_no_duplicates,st,0.9046610169491526,0.9217391304347826,0.8870292887029289,0.9040511727078893
1,svm_r,ds_with_duplicates,sh,0.8305709023941068,0.8,0.918918918918919,0.8553459119496855
1,knn_r,ds_with_duplicates,sh,0.9502762430939227,0.9752650176678446,0.9324324324324325,0.9533678756476685
1,nn_r,ds_with_duplicates,sh,0.9392265193370166,0.9646643109540636,0.9222972972972973,0.9430051813471504
1,svm,ds_with_duplicates,sh,0.8305709023941068,0.8,0.918918918918919,0.8553459119496855
1,knn,ds_with_duplicates,sh,0.9502762430939227,0.9752650176678446,0.9324324324324325,0.9533678756476685
1,nn,ds_with_duplicates,sh,0.9392265193370166,0.9550173010380623,0.9324324324324325,0.9435897435897436
1,svm_r,ds_no_duplicates,sh,0.8199152542372882,0.8155737704918032,0.8326359832635983,0.8240165631469978
1,knn_r,ds_no_duplicates,sh,0.923728813559322,0.9393939393939394,0.9079497907949791,0.9234042553191489
1,nn_r,ds_no_duplicates,sh,0.9194915254237288,0.9631336405529954,0.8744769874476988,0.9166666666666666
1,svm,ds_no_duplicates,sh,0.8199152542372882,0.8155737704918032,0.8326359832635983,0.8240165631469978
1,knn,ds_no_duplicates,sh,0.923728813559322,0.9393939393939394,0.9079497907949791,0.9234042553191489
1,nn,ds_no_duplicates,sh,0.9194915254237288,0.958904109589041,0.8786610878661087,0.9170305676855895
1,svm_r,ds_with_duplicates,kp,0.7348066298342542,0.6890547263681592,0.9358108108108109,0.7936962750716333
1,knn_r,ds_with_duplicates,kp,0.9244935543278084,0.9292929292929293,0.9324324324324325,0.9308600337268129
1,nn_r,ds_with_duplicates,kp,0.9079189686924494,0.9046052631578947,0.9290540540540541,0.9166666666666667
1,svm,ds_with_duplicates,kp,0.7348066298342542,0.6890547263681592,0.9358108108108109,0.7936962750716333
1,knn,ds_with_duplicates,kp,0.9244935543278084,0.9292929292929293,0.9324324324324325,0.9308600337268129
1,nn,ds_with_duplicates,kp,0.9079189686924494,0.89171974522293,0.9459459459459459,0.9180327868852459
1,svm_r,ds_no_duplicates,kp,0.7182203389830508,0.6709677419354839,0.8702928870292888,0.7577413479052825
1,knn_r,ds_no_duplicates,kp,0.9173728813559322,0.9098360655737705,0.9288702928870293,0.9192546583850931
1,nn_r,ds_no_duplicates,kp,0.8877118644067796,0.8690476190476191,0.9163179916317992,0.8920570264765784
1,svm,ds_no_duplicates,kp,0.7182203389830508,0.6709677419354839,0.8702928870292888,0.7577413479052825
1,knn,ds_no_duplicates,kp,0.9173728813559322,0.9098360655737705,0.9288702928870293,0.9192546583850931
1,nn,ds_no_duplicates,kp,0.885593220338983,0.8685258964143426,0.9121338912133892,0.8897959183673468
1,svm_r,ds_with_duplicates,as,0.860036832412523,0.8374233128834356,0.9222972972972973,0.8778135048231512
1,knn_r,ds_with_duplicates,as,0.9263351749539595,0.9571428571428572,0.9054054054054054,0.9305555555555555
1,nn_r,ds_with_duplicates,as,0.9318600368324126,0.9331103678929766,0.9425675675675675,0.9378151260504203
1,svm,ds_with_duplicates,as,0.860036832412523,0.8374233128834356,0.9222972972972973,0.8778135048231512
1,knn,ds_with_duplicates,as,0.9263351749539595,0.9571428571428572,0.9054054054054054,0.9305555555555555
1,nn,ds_with_duplicates,as,0.9410681399631676,0.9583333333333334,0.9324324324324325,0.9452054794520548
1,svm_r,ds_no_duplicates,as,0.8411016949152542,0.8129770992366412,0.891213389121339,0.8502994011976048
1,knn_r,ds_no_duplicates,as,0.940677966101695,0.9730941704035875,0.9079497907949791,0.9393939393939393
1,nn_r,ds_no_duplicates,as,0.9194915254237288,0.9427312775330396,0.895397489539749,0.9184549356223176
1,svm,ds_no_duplicates,as,0.8411016949152542,0.8129770992366412,0.891213389121339,0.8502994011976048
1,knn,ds_no_duplicates,as,0.940677966101695,0.9730941704035875,0.9079497907949791,0.9393939393939393
1,nn,ds_no_duplicates,as,0.923728813559322,0.9592760180995475,0.8870292887029289,0.9217391304347827
2,svm_r,ds_with_duplicates,st,0.7182320441988951,0.662870159453303,0.9831081081081081,0.7918367346938776
2,knn_r,ds_with_duplicates,st,0.9502762430939227,0.9559322033898305,0.9527027027027027,0.9543147208121828
2,nn_r,ds_with_duplicates,st,0.9355432780847146,0.9484536082474226,0.9324324324324325,0.9403747870528109
2,svm,ds_with_duplicates,st,0.7182320441988951,0.662870159453303,0.9831081081081081,0.7918367346938776
2,knn,ds_with_duplicates,st,0.9502762430939227,0.9559322033898305,0.9527027027027027,0.9543147208121828
2,nn,ds_with_duplicates,st,0.9300184162062616,0.9271523178807947,0.9459459459459459,0.9364548494983277
2,svm_r,ds_no_duplicates,st,0.7542372881355932,0.6990291262135923,0.9037656903765691,0.7883211678832116
2,knn_r,ds_no_duplicates,st,0.9364406779661016,0.9484978540772532,0.9246861924686193,0.9364406779661016
2,nn_r,ds_no_duplicates,st,0.9046610169491526,0.9217391304347826,0.8870292887029289,0.9040511727078893
2,svm,ds_no_duplicates,st,0.7542372881355932,0.6990291262135923,0.9037656903765691,0.7883211678832116
2,knn,ds_no_duplicates,st,0.9364406779661016,0.9484978540772532,0.9246861924686193,0.9364406779661016
2,nn,ds_no_duplicates,st,0.9046610169491526,0.9217391304347826,0.8870292887029289,0.9040511727078893
2,svm_r,ds_with_duplicates,sh,0.8305709023941068,0.8,0.918918918918919,0.8553459119496855
2,knn_r,ds_with_duplicates,sh,0.9502762430939227,0.9752650176678446,0.9324324324324325,0.9533678756476685
2,nn_r,ds_with_duplicates,sh,0.9392265193370166,0.9488054607508533,0.9391891891891891,0.9439728353140917
2,svm,ds_with_duplicates,sh,0.8305709023941068,0.8,0.918918918918919,0.8553459119496855
2,knn,ds_with_duplicates,sh,0.9502762430939227,0.9752650176678446,0.9324324324324325,0.9533678756476685
2,nn,ds_with_duplicates,sh,0.9392265193370166,0.9646643109540636,0.9222972972972973,0.9430051813471504
2,svm_r,ds_no_duplicates,sh,0.8199152542372882,0.8155737704918032,0.8326359832635983,0.8240165631469978
2,knn_r,ds_no_duplicates,sh,0.923728813559322,0.9393939393939394,0.9079497907949791,0.9234042553191489
2,nn_r,ds_no_duplicates,sh,0.9152542372881356,0.9422222222222222,0.8870292887029289,0.9137931034482759
2,svm,ds_no_duplicates,sh,0.8199152542372882,0.8155737704918032,0.8326359832635983,0.8240165631469978
2,knn,ds_no_duplicates,sh,0.923728813559322,0.9393939393939394,0.9079497907949791,0.9234042553191489
2,nn,ds_no_duplicates,sh,0.9152542372881356,0.9461883408071748,0.8828451882845189,0.9134199134199134
2,svm_r,ds_with_duplicates,kp,0.7348066298342542,0.6890547263681592,0.9358108108108109,0.7936962750716333
2,knn_r,ds_with_duplicates,kp,0.9244935543278084,0.9292929292929293,0.9324324324324325,0.9308600337268129
2,nn_r,ds_with_duplicates,kp,0.9079189686924494,0.8993506493506493,0.9358108108108109,0.9172185430463576
2,svm,ds_with_duplicates,kp,0.7348066298342542,0.6890547263681592,0.9358108108108109,0.7936962750716333
2,knn,ds_with_duplicates,kp,0.9244935543278084,0.9292929292929293,0.9324324324324325,0.9308600337268129
2,nn,ds_with_duplicates,kp,0.9079189686924494,0.8942307692307693,0.9425675675675675,0.9177631578947368
2,svm_r,ds_no_duplicates,kp,0.7182203389830508,0.6709677419354839,0.8702928870292888,0.7577413479052825
2,knn_r,ds_no_duplicates,kp,0.9173728813559322,0.9098360655737705,0.9288702928870293,0.9192546583850931
2,nn_r,ds_no_duplicates,kp,0.8898305084745762,0.8847736625514403,0.899581589958159,0.8921161825726142
2,svm,ds_no_duplicates,kp,0.7182203389830508,0.6709677419354839,0.8702928870292888,0.7577413479052825
2,knn,ds_no_duplicates,kp,0.9173728813559322,0.9098360655737705,0.9288702928870293,0.9192546583850931
2,nn,ds_no_duplicates,kp,0.875,0.8488372093023255,0.9163179916317992,0.8812877263581489
2,svm_r,ds_with_duplicates,as,0.860036832412523,0.8374233128834356,0.9222972972972973,0.8778135048231512
2,knn_r,ds_with_duplicates,as,0.9263351749539595,0.9571428571428572,0.9054054054054054,0.9305555555555555
2,nn_r,ds_with_duplicates,as,0.9355432780847146,0.9393939393939394,0.9425675675675675,0.9409780775716695
2,svm,ds_with_duplicates,as,0.860036832412523,0.8374233128834356,0.9222972972972973,0.8778135048231512
2,knn,ds_with_duplicates,as,0.9263351749539595,0.9571428571428572,0.9054054054054054,0.9305555555555555
2,nn,ds_with_duplicates,as,0.9392265193370166,0.9488054607508533,0.9391891891891891,0.9439728353140917
2,svm_r,ds_no_duplicates,as,0.8411016949152542,0.8129770992366412,0.891213389121339,0.8502994011976048
2,knn_r,ds_no_duplicates,as,0.940677966101695,0.9730941704035875,0.9079497907949791,0.9393939393939393
2,nn_r,ds_no_duplicates,as,0.913135593220339,0.9125,0.9163179916317992,0.9144050104384134
2,svm,ds_no_duplicates,as,0.8411016949152542,0.8129770992366412,0.891213389121339,0.8502994011976048
2,knn,ds_no_duplicates,as,0.940677966101695,0.9730941704035875,0.9079497907949791,0.9393939393939393
2,nn,ds_no_duplicates,as,0.9194915254237288,0.9313304721030042,0.9079497907949791,0.9194915254237287


==> todo.txt <==
Cleanup pipeline:
  - Split cc and ccd properly
  - separate dataset for cc and ccd
  - Try cc on OJClone dataset, use subset (e.g. 10 of the 104 functionalities) as full dataset probably to slow (adapt AST visualization to C? use pycparser)
  * CCD:  use only neural network as a classifier 

Experiments:
  - CC:
    - compare visualizations
    - OJClone vs BCB?
    * no baseline (refer to results of authors of ASTNN, TBCNN, they do CC aswell on OJClone)
  - CCD:
    - compare visualizations
    - compare datasets: with clone duplicates, without code duplicates
    - compare to ASTNN
  


  
code classification "algorithm"

Generate dataset for image classification network
	data set of code snippets
	for every code fragment:
		png image from code converted to visual representation
	for every png image:
		rescale	
split into training and test sets *****
update size of output layer
retrain image classification network with training dataset



clone detection "algorithm"

Generate dataset for image classification network
	data set of code snippets
	for every code fragment:
		png image from code converted to visual representation
	for every png image:
		rescale	
split into training and test sets *****
remove last to layers of pre-trained image classification neural network
processed through only pre-trained image classification network
extract internal features (feature vector)*
* used to train binary classifier
